Diffraction of waves by finite thin coatings: asymptotic expansion and effective models

We consider the Helmholtz equation in a Dirichlet angular sector (which may be locally perturbed) covered on one side by a thin homogeneous layer. First, we propose an asymptotic expansion of the solution at any order and for any angle when the thickness of the layer tends to 0, using a matched asymptotic expansion. This consists in introducing different asymptotic expansions in three subdomains -- the vicinity of the corner, the layer and the rest of the domain -- that are linked through matching conditions. The presence of the corner makes these matching conditions delicate to derive because the fields have complex singular behaviors. We overcome this difficulty using a novel system of algebraic tools, including formal series and operators on these series. Moreover, we justify the asymptotic expansion with error estimates and provide details on the form of the expansion depending on the angle. We numerically validate this expansion up to order 5. This requires computing the behavior at infinity of some corner profiles. To do this, we introduce a Galerkin-type method enriched by complements at infinity. These complements are known functions that appear in the behavior at infinity of the corner profiles with coefficients that become unknowns of the system. Finally, we propose effective models of order 3, resp. 5 where, far from the corner, the layer is replaced with an effective Robin, resp. Ventcel, boundary condition and, near the corner, an artificial boundary is introduced and a Dirichlet-to-Neumann (DtN) type condition is imposed. The DtN map relies on a modal decomposition of the truncated asymptotic expansion at order 3, resp. 5. The modes take into account the singular behavior of the expansion terms, the corner profiles and some algebraic matching coefficients. We prove the well-posedness of our effective models, as well as error estimates, and provide numerical results.

==> figures/coef_sigma_vers3pi2.dat <==
dTheta	ReSigma-3	ImSigma-3	ReSigma3	ImSigma3	ReSigma2	ImSigma2
0	0.000285021	-3.54056e-05	0.0149753	-0.0243303	0.065404	0.137744
1e-6	0.000285023	-3.54064e-05	-4.84491e-06	1.95835e-06	-0.0609659	0.109407
1e-5	0.000285022	-3.54055e-05	-5.13656e-06	2.0271e-06	-0.0609671	0.109406
1e-4	0.000285022	-3.54002e-05	-5.03245e-06	1.93885e-06	-0.0609749	0.109395
1e-3	0.000285011	-3.53451e-05	-7.76266e-06	2.39056e-06	-0.061053	0.109288

==> figures/erreurs_CC/erreurs_N_2_h_0,0175.dat <==
L	errLmin	errTot	1	abs1	2	abs2
3.2	5.11013044661662e-06	1.658699480751119e-05	-1.309116051158993e-05	1.309116051158993e-05	-0.0002653842797061898	0.0002653842797061898
4	1.099721594445539e-06	7.302426920662556e-06	-4.543744913314274e-06	4.543744913314274e-06	-0.0001930378616830361	0.0001930378616830361
5	3.179324696292427e-07	3.102949195333553e-06	-1.402201301264894e-06	1.402201301264894e-06	-0.0001311559599417566	0.0001311559599417566
6.5	2.436619919045054e-07	1.127872757557165e-06	-2.700843529448993e-07	2.700843529448993e-07	-7.656661572581738e-05	7.656661572581738e-05
8	2.440793895877243e-07	9.042941231587151e-07	-4.246323417195219e-08	4.246323417195219e-08	-4.760386078326314e-05	4.760386078326314e-05
10	2.43250450649237e-07	4.453412964640662e-06	1.194403169424429e-08	1.194403169424429e-08	-2.768513739654984e-05	2.768513739654984e-05
12.5	2.427876452634796e-07	1.568186209261324e-05	1.479582580066197e-08	1.479582580066197e-08	-1.580188868443353e-05	1.580188868443353e-05
15.5


==> figures/erreurs_CC/erreurs_N_2_h_0,025.dat <==
L	errLmin	errTot	1	abs1	2	abs2
3.2	5.107340568836611e-06	1.658613915323573e-05	-1.309123372110477e-05	1.309123372110477e-05	-0.0002653843758306482	0.0002653843758306482
4	1.086505559576083e-06	7.300411407902857e-06	-4.543818093942498e-06	4.543818093942498e-06	-0.0001930379812695209	0.0001930379812695209
5	2.692162093257774e-07	3.098185850855537e-06	-1.402286838363132e-06	1.402286838363132e-06	-0.0001311561250735297	0.0001311561250735297
6.5	1.757247171844558e-07	1.097023932198462e-06	-2.701639565047542e-07	2.701639565047542e-07	-7.656678474465454e-05	7.656678474465454e-05
8	1.731524673044306e-07	6.529568283915543e-07	-4.254349345034214e-08	4.254349345034214e-08	-4.760403130014105e-05	4.760403130014105e-05
10	1.735172774145474e-07	2.769997979940325e-06	1.184613335203366e-08	1.184613335203366e-08	-2.7685358391809e-05	2.7685358391809e-05
12.5	1.738827609675678e-07	9.55174767637766e-06	1.470765691874432e-08	1.470765691874432e-08	-1.580205549795083e-05	1.580205549795083e-05
15.5	1.738273395238186e-07	3.014447297557212e-05	9.42459535413498e-09	9.42459535413498e-09	-9.122116805964095e-06	9.122116805964095e-06


==> figures/erreurs_CC/erreurs_N_2_h_0,035.dat <==
L	errLmin	errTot	1	abs1	2	abs2
3.2	5.108107005535174e-06	1.658637886526654e-05	-1.309118690741295e-05	1.309118690741295e-05	-0.0002653842967720999	0.0002653842967720999
4	1.090057925702731e-06	7.300966624872511e-06	-4.543756550019762e-06	4.543756550019762e-06	-0.0001930378582506388	0.0001930378582506388
5	2.832343096831555e-07	3.099363451345781e-06	-1.402228887878443e-06	1.402228887878443e-06	-0.0001311560013596085	0.0001311560013596085
6.5	1.965638136812293e-07	1.094292568474133e-06	-2.701069358387875e-07	2.701069358387875e-07	-7.656664844389949e-05	7.656664844389949e-05
8	1.948951069276105e-07	5.55933190719078e-07	-4.248519247518345e-08	4.248519247518345e-08	-4.760388678690044e-05	4.760388678690044e-05
10	1.949842895283435e-07	1.629132206494373e-06	1.190437879522444e-08	1.190437879522444e-08	-2.768522134538805e-05	2.768522134538805e-05
12.5	1.950031426299299e-07	5.781865376108107e-06	1.474579976873391e-08	1.474579976873391e-08	-1.580197332455105e-05	1.580197332455105e-05
15.5	1.950949402745932e-07	1.795773212934785e-05	9.439393322541179e-09	9.439393322541179e-09	-9.122113018983508e-06	9.122113018983508e-06


==> figures/erreurs_CC/erreurs_N_2_h_0,05.dat <==
L	errLmin	errTot	1	abs1	2	abs2
3.2	5.172560072359735e-06	1.660633849894121e-05	-1.309117384498681e-05	1.309117384498681e-05	-0.0002653842742810489	0.0002653842742810489
4	1.360562475282513e-06	7.346228008063663e-06	-4.543748346651222e-06	4.543748346651222e-06	-0.0001930378511984282	0.0001930378511984282
5	8.620437256078012e-07	3.204465932397555e-06	-1.402222031515743e-06	1.402222031515743e-06	-0.0001311560047867443	0.0001311560047867443
6.5	8.375769756737431e-07	1.362216707994476e-06	-2.700984070916346e-07	2.700984070916346e-07	-7.656665032288566e-05	7.656665032288566e-05
8	8.371871831158152e-07	9.637146001269328e-07	-4.248247455207466e-08	4.248247455207466e-08	-4.760390562460972e-05	4.760390562460972e-05
10	8.371743220952973e-07	1.214050027516053e-06	1.190071082651789e-08	1.190071082651789e-08	-2.768526569180076e-05	2.768526569180076e-05
12.5	8.372494700248818e-07	3.356760227408912e-06	1.475546249074533e-08	1.475546249074533e-08	-1.580197422820631e-05	1.580197422820631e-05
15.5	8.372883923952212e-07	1.014472852379626e-05	9.442394519054709e-09	9.442394519054709e-09	-9.122124641420603e-06	9.122124641420603e-06


==> figures/erreurs_CC/erreurs_N_4_h_0,0175.dat <==
L	errLmin	errTot	1	abs1	2	abs2	3	abs3	4	abs4
3.2	2.425192290054188e-07	2.522331772429053e-07	-3.87405287016751e-09	3.87405287016751e-09	-3.111857719624961e-08	3.111857719624961e-08	3.907092575541025e-06	3.907092575541025e-06	4.350087334165577e-05	4.350087334165577e-05
4	2.430590806294528e-07	2.492330392723539e-07	-6.294053195299298e-10	6.294053195299298e-10	-2.610082929623459e-09	2.610082929623459e-09	2.154917055891816e-06	2.154917055891816e-06	3.448173284029367e-05	3.448173284029367e-05
5	2.43067063070431e-07	2.524683917915421e-07	-9.49660003413122e-11	9.49660003413122e-11	-3.21323051536768e-09	3.21323051536768e-09	8.75870594671882e-07	8.75870594671882e-07	2.56965370598491e-05	2.56965370598491e-05
6.5	2.432427084621983e-07	3.503966849731797e-07	2.199247728373876e-12	2.199247728373876e-12	-8.762306236169228e-10	8.762306236169228e-10	2.535903824152363e-07	2.535903824152363e-07	1.756881761075198e-05	1.756881761075198e-05
8	2.431403242293483e-07	7.852859587535591e-07	2.961715594995695e-11	2.961715594995695e-11	1.88408089948537e-12	1.88408089948537e-12	8.584008576520419e-08	8.584008576520419e-08	1.246453847517576e-05	1.246453847517576e-05
10	2.428357100807497e-07	4.462975140268741e-06	5.86537624025496e-11	5.86537624025496e-11	2.438169098933983e-10	2.438169098933983e-10	2.252209438629964e-08	2.252209438629964e-08	8.132146906353836e-06	8.132146906353836e-06
12.5
15.5


==> figures/erreurs_CC/erreurs_N_4_h_0,025.dat <==
L	errLmin	errTot	1	abs1	2	abs2	3	abs3	4	abs4
3.2	1.73455072663375e-07	1.873035800272844e-07	-3.952240840154886e-09	3.952240840154886e-09	-3.128454159557624e-08	3.128454159557624e-08	3.906983657969232e-06	3.906983657969232e-06	4.350171116697242e-05	4.350171116697242e-05
4	1.738308192952111e-07	1.812321807049764e-07	-7.224586276444178e-10	7.224586276444178e-10	-2.837419754001418e-09	2.837419754001418e-09	2.154708832994559e-06	2.154708832994559e-06	3.448336637678553e-05	3.448336637678553e-05
5	1.738286311742886e-07	1.841996865201855e-07	-1.841714419859031e-10	1.841714419859031e-10	-3.417278060403796e-09	3.417278060403796e-09	8.757309380232232e-07	8.757309380232232e-07	2.569817438410692e-05	2.569817438410692e-05
6.5	1.736549414010763e-07	2.314400673627581e-07	-7.055738632244513e-11	7.055738632244513e-11	-1.028091116767548e-09	1.028091116767548e-09	2.535314375050855e-07	2.535314375050855e-07	1.757028887641269e-05	1.757028887641269e-05
8	1.744581486592977e-07	4.761804910828895e-07	-6.72834427062341e-11	6.72834427062341e-11	-2.329832544519154e-10	2.329832544519154e-10	8.569719289362385e-08	8.569719289362385e-08	1.246755505930907e-05	1.246755505930907e-05
10	1.737228568731557e-07	2.751683166730781e-06	-5.39530919940745e-11	5.39530919940745e-11	-3.210789735041808e-11	3.210789735041808e-11	2.237159797452599e-08	2.237159797452599e-08	8.13715546489865e-06	8.13715546489865e-06
12.5	1.731263029824065e-07	9.54639403766235e-06	-5.418800130829737e-11	5.418800130829737e-11	-5.658905640179851e-11	5.658905640179851e-11	3.735855584087455e-09	3.735855584087455e-09	5.013674880424342e-06	5.013674880424342e-06
15.5	1.738286955994351e-07	3.014445992270133e-05	-9.712147752694023e-12	9.712147752694023e-12	6.438289899816453e-11	6.438289899816453e-11	-2.11770622956034e-10	2.11770622956034e-10	3.022364984330704e-06	3.022364984330704e-06


==> figures/erreurs_CC/erreurs_N_4_h_0,035.dat <==
L	errLmin	errTot	1	abs1	2	abs2	3	abs3	4	abs4
3.2	1.947049663437704e-07	2.073887662789695e-07	-3.894684311167573e-09	3.894684311167573e-09	-3.114513536644479e-08	3.114513536644479e-08	3.90707230577274e-06	3.90707230577274e-06	4.350065239449941e-05	4.350065239449941e-05
4	1.948802790843632e-07	2.021741275215118e-07	-6.632235247105989e-10	6.632235247105989e-10	-2.681278170626384e-09	2.681278170626384e-09	2.154848472973175e-06	2.154848472973175e-06	3.4482112703531e-05	3.4482112703531e-05
5	1.948783058304889e-07	2.031077779573396e-07	-1.145859379603209e-10	1.145859379603209e-10	-3.230033998039401e-09	3.230033998039401e-09	8.759156535172088e-07	8.759156535172088e-07	2.56966188538929e-05	2.56966188538929e-05
6.5	1.948783488802285e-07	2.178549354506651e-07	-1.997942783438234e-11	1.997942783438234e-11	-8.939563587092347e-10	8.939563587092347e-10	2.536303350211301e-07	2.536303350211301e-07	1.756865709235932e-05	1.756865709235932e-05
8	1.948783259424504e-07	3.275316895693933e-07	-5.620295895347738e-12	5.620295895347738e-12	-7.514949471836256e-11	7.514949471836256e-11	8.575122184789445e-08	8.575122184789445e-08	1.246553642822452e-05	1.246553642822452e-05
10	1.95154208109964e-07	1.619818954473682e-06	2.112081343152994e-12	2.112081343152994e-12	1.104114478702971e-10	1.104114478702971e-10	2.231882026350503e-08	2.231882026350503e-08	8.134040199247318e-06	8.134040199247318e-06
12.5	1.951012828401895e-07	5.776076024055785e-06	-8.003320228766597e-13	8.003320228766597e-13	8.666927236957671e-11	8.666927236957671e-11	3.823975213085654e-09	3.823975213085654e-09	5.019344522132134e-06	5.019344522132134e-06
15.5	1.956831349831419e-07	1.802626864304197e-05	3.038812257383228e-12	3.038812257383228e-12	6.509690871959746e-11	6.509690871959746e-11	5.578229224020848e-10	5.578229224020848e-10	3.031109427106241e-06	3.031109427106241e-06


==> figures/erreurs_CC/erreurs_N_4_h_0,05.dat <==
L	errLmin	errTot	1	abs1	2	abs2	3	abs3	4	abs4
3.2	8.373882802816664e-07	8.402664232457014e-07	-3.886521889040484e-09	3.886521889040484e-09	-3.115044785916265e-08	3.115044785916265e-08	3.90697374941869e-06	3.90697374941869e-06	4.350048320729545e-05	4.350048320729545e-05
4	8.37498092967013e-07	8.393029647909392e-07	-6.612042371956228e-10	6.612042371956228e-10	-2.712508755999592e-09	2.712508755999592e-09	2.154629868053853e-06	2.154629868053853e-06	3.448181422290628e-05	3.448181422290628e-05
5	8.374958715110575e-07	8.392472393243055e-07	-1.201104632420069e-10	1.201104632420069e-10	-3.285156306020348e-09	3.285156306020348e-09	8.756253820358783e-07	8.756253820358783e-07	2.569626455421775e-05	2.569626455421775e-05
6.5	8.374965030138188e-07	8.403272246777967e-07	-1.821089806730569e-11	1.821089806730569e-11	-9.295987857831584e-10	9.295987857831584e-10	2.53360026339659e-07	2.53360026339659e-07	1.756811461345708e-05	1.756811461345708e-05
8	8.374967950180745e-07	8.529307498894413e-07	-7.48921757942611e-12	7.48921757942611e-12	-1.136110963401005e-10	1.136110963401005e-10	8.546253575246639e-08	8.546253575246639e-08	1.246461049441852e-05	1.246461049441852e-05
10	8.374966824153435e-07	1.201986946199762e-06	2.782329922013105e-12	2.782329922013105e-12	7.266594145776551e-11	7.266594145776551e-11	2.210203649700287e-08	2.210203649700287e-08	8.133462010165041e-06	8.133462010165041e-06
12.5	8.374971077616908e-07	3.391191382045568e-06	-1.86703430493651e-12	1.86703430493651e-12	4.930211660210149e-11	4.930211660210149e-11	3.296905710459611e-09	3.296905710459611e-09	5.008054202761113e-06	5.008054202761113e-06
15.5	8.375857833381388e-07	1.009885370915756e-05	6.009213959767834e-12	6.009213959767834e-12	4.634991198054867e-11	4.634991198054867e-11	-9.378440836427249e-10	9.378440836427249e-10	2.992095743929251e-06	2.992095743929251e-06


==> figures/erreurs_CL/err_2,5_loin.dat <==
epsilon	errH1_CL_1	errH1_CL_2	errH1_CL_3	errH1_CL_4	errH1_CL_5	errH1_CL_6	errH1_CL_7	errH1_CL_8	errH1_CL_9	errH1_CL_10	
0.04	0.0625391	0.00657624	0.00144574	0.0014412	0.00106067	0.0010607	0.00105929	0.00104912	0.00105013	0.00105034	
0.065	0.102746	0.017873	0.0030715	0.00306017	0.00167519	0.00167349	0.00165583	0.00114905	0.00112812	0.00112477	
0.1	0.163652	0.0463154	0.00998205	0.00995285	0.00739067	0.0073786	0.00728955	0.00233173	0.00196747	0.00188822	
0.15	0.266356	0.126614	0.0415106	0.0414378	0.0411218	0.0410695	0.0407042	0.0134407	0.0124008	0.0120514	
0.25	0.490804	0.526907	0.325782	0.325731	0.411246	0.411019	0.410864	0.319029	0.315921	0.314634	


==> figures/erreurs_CL/err_2,5_tot.dat <==
epsilon	errH1_CL_1	errH1_CL_2	errH1_CL_3	errH1_CL_4	errH1_CL_5	errH1_CL_6	errH1_CL_7	errH1_CL_8	errH1_CL_9	errH1_CL_10	
0.04	0.0684743	0.00712094	0.00147132	0.00146619	0.00106084	0.00106081	0.00105995	0.00105437	0.00105486	0.00105496	
0.065	0.112471	0.0194234	0.00323582	0.00322292	0.00180794	0.00180559	0.00180736	0.0013748	0.00133726	0.00133544	
0.1	0.17897	0.0503065	0.010689	0.0106534	0.00810845	0.00809321	0.00810392	0.00430185	0.00397191	0.00406212	
0.15	0.290718	0.137178	0.0445113	0.0444235	0.0445809	0.0445148	0.0445131	0.0222193	0.0211608	0.0225947	
0.25	0.534889	0.569101	0.348737	0.348733	0.443123	0.442863	0.445097	0.365566	0.360972	0.37595	


==> figures/erreurs_CL/err_4_loin.dat <==
epsilon	errH1_CL_1	errH1_CL_2	errH1_CL_3	errH1_CL_4	errH1_CL_5	errH1_CL_6	errH1_CL_7	errH1_CL_8	errH1_CL_9	errH1_CL_10	errH1_CL_11	errH1_CL_12	errH1_CL_13	errH1_CL_14	errH1_CL_15	errH1_CL_16	errH1_CL_17	
0.04	0.0430802	0.00523518	0.00432601	0.00120303	0.00141465	0.00121846	0.00102887	0.00103822	0.00103516	0.00103987	0.0010405	0.00103351	0.00103617	0.00103515	0.00103415	0.00103389	0.00103438	
0.065	0.0701425	0.0128792	0.0113829	0.00211849	0.00308739	0.00218529	0.00129665	0.00133281	0.00137115	0.00133305	0.00132662	0.00109036	0.00111601	0.00110697	0.00109408	0.00109077	0.00109672	
0.1	0.11032	0.0306362	0.0286671	0.00589606	0.00858631	0.00635325	0.00431134	0.0042471	0.00474616	0.00432299	0.00422429	0.0014213	0.00160814	0.0015434	0.00132322	0.00129371	0.00133255	
0.15	0.176157	0.0774385	0.0752345	0.022243	0.0270829	0.0241216	0.0225056	0.0216264	0.0241184	0.0224224	0.021856	0.0070436	0.00764566	0.00742488	0.00634919	0.00631765	0.00617592	
0.25	0.334131	0.311431	0.307139	0.173613	0.173365	0.176732	0.22024	0.212078	0.22145	0.216523	0.212761	0.156099	0.151981	0.153335	0.147131	0.149361	0.143692	


==> figures/erreurs_CL/err_4_tot.dat <==
epsilon	errH1_CL_1	errH1_CL_2	errH1_CL_3	errH1_CL_4	errH1_CL_5	errH1_CL_6	errH1_CL_7	errH1_CL_8	errH1_CL_9	errH1_CL_10	errH1_CL_11	errH1_CL_12	errH1_CL_13	errH1_CL_14	errH1_CL_15	errH1_CL_16	errH1_CL_17	
0.04	0.0480167	0.00620734	0.00483158	0.00126096	0.00153285	0.00125805	0.00104309	0.00105055	0.00104524	0.00104958	0.00105054	0.00104579	0.00104646	0.00104533	0.00104444	0.00104403	0.00104443	
0.065	0.0780401	0.0151115	0.0127771	0.00240248	0.00362224	0.00236804	0.0014628	0.00151331	0.00145795	0.00140431	0.00142695	0.00126175	0.00115931	0.00115551	0.00116616	0.00115433	0.0011378	
0.1	0.122406	0.0354152	0.0321232	0.00677928	0.0102246	0.00703283	0.00521305	0.0053862	0.00536962	0.00486046	0.00512163	0.00382601	0.00225504	0.00222914	0.00290642	0.00269194	0.0023523	
0.15	0.194533	0.0879441	0.0838023	0.0249172	0.0314153	0.0266203	0.026058	0.0260801	0.0271988	0.0251236	0.0264987	0.0195438	0.0120267	0.0113125	0.0176043	0.0161507	0.0163417	
0.25	0.363808	0.343811	0.335981	0.190046	0.191676	0.1921	0.244402	0.239176	0.24339	0.237479	0.246065	0.220902	0.184307	0.18066	0.228276	0.217789	0.251627	


==> figures/erreurs_CL/err_pi_loin.dat <==
epsilon	errH1_CL_1	errH1_CL_2	errH1_CL_3	errH1_CL_4	errH1_CL_5	
0.04	0.0552561	0.00567657	0.00132456	0.00102856	0.00104344	
0.065	0.0906053	0.015468	0.00267612	0.00142801	0.00111415	
0.1	0.1439	0.0398296	0.00843782	0.00600846	0.00149292	
0.15	0.233266	0.107744	0.0342573	0.0338017	0.00962536	
0.25	0.437252	0.45107	0.26948	0.340047	0.249684	


==> figures/erreurs_CL/err_pi_tot.dat <==
epsilon	errH1_CL_1	errH1_CL_2	errH1_CL_3	errH1_CL_4	errH1_CL_5	
0.04	0.0609434	0.00631875	0.00136909	0.00103683	0.00105621	
0.065	0.0998256	0.0171851	0.00288177	0.0015095	0.0012013	
0.1	0.158237	0.0440365	0.00917968	0.00660735	0.0027496	
0.15	0.255582	0.11833	0.037032	0.0369909	0.0156149	
0.25	0.474539	0.489503	0.289368	0.368125	0.284397	


==> figures/erreurs_ME/eps_tres_petit_inclus/err_4_loin.dat <==
epsilon	errH1_CL_1	errH1_ME_3	errH1_ME_5	errH1_MEN_3	errH1_MEN_5	
0.015	0.0160962	7.97211e-05	7.67514e-05	0.000520475	0.000528863	
0.025	0.0267202	0.000201705	0.00013588	0.00057085	0.000522155	
0.04	0.0426729	0.000699466	0.000251866	0.000995906	0.000523788	
0.065	0.0697411	0.0029028	0.000533355	0.00298654	0.000642206	
0.1	0.109927	0.0106307	0.00150565	0.0100121	0.00119499	
0.15	0.175784	0.0375021	0.0106636	0.0354674	0.00321975	
0.25	0.333902	0.192608	0.316593	0.189103	0.038613	


==> figures/erreurs_ME/eps_tres_petit_inclus/err_4_tot.dat <==
epsilon	errH1_CL_1	errH1_ME_3	errH1_ME_5	errH1_MEN_3	errH1_MEN_5	
0.015	0.0180075	0.000107623	0.000108415	0.000519742	0.000532782	
0.025	0.0298571	0.000243493	0.000193449	0.000593731	0.000522616	
0.04	0.0476106	0.000790755	0.000360483	0.00114982	0.00052581	
0.065	0.0776397	0.00323693	0.000805191	0.00347235	0.000704522	
0.1	0.122015	0.0117987	0.00298742	0.0113146	0.00145439	
0.15	0.194162	0.0413291	0.0175311	0.0393385	0.0039575	
0.25	0.363585	0.208758	0.432548	0.205754	0.0426165	


==> figures/erreurs_ME/eps_tres_petit_inclus/err_pi_loin.dat <==
epsilon	errH1_CL_1	errH1_ME_3	errH1_ME_5	errH1_MEN_3	errH1_MEN_5	
0.015	0.0204893	5.41445e-05	2.83684e-05	0.000520819	0.000516654	
0.025	0.0341414	0.000223461	3.87721e-05	0.000581206	0.000516949	
0.04	0.0547788	0.000918588	5.79994e-05	0.00110837	0.000529517	
0.065	0.090144	0.00400609	9.28414e-05	0.00404702	0.000641849	
0.1	0.143466	0.0150681	0.000706072	0.0148523	0.00117977	
0.15	0.23289	0.0547636	0.00672495	0.0539332	0.00400927	
0.25	0.437167	0.285502	0.17259	0.282374	0.0623242	


==> figures/erreurs_ME/eps_tres_petit_inclus/err_pi_tot.dat <==
epsilon	errH1_CL_1	errH1_ME_3	errH1_ME_5	errH1_MEN_3	errH1_MEN_5	
0.015	0.0226533	6.89867e-05	4.51823e-05	0.000521154	0.00051538	
0.025	0.037724	0.000254575	7.08052e-05	0.00060056	0.000516506	
0.04	0.0604735	0.00102238	0.00012599	0.00121742	0.000537227	
0.065	0.0993701	0.00442252	0.000356307	0.00444982	0.000706141	
0.1	0.157806	0.0165396	0.00282543	0.0162004	0.00141937	
0.15	0.255205	0.0597429	0.0144972	0.0585391	0.00462065	
0.25	0.474442	0.307878	0.215004	0.303954	0.0670229	


==> figures/erreurs_ME/err_2_loin.dat <==
epsilon	errH1_CL_1	errH1_ME_3	errH1_ME_5	
0.04	0.0646204	0.0011275	0.000226376	
0.065	0.106592	0.00497296	0.000730763	
0.1	0.170157	0.0207892	0.00317877	
0.15	0.277309	0.0666008	0.005387	
0.25	0.513011	0.342859	0.0996504	


==> figures/erreurs_ME/err_2_tot.dat <==
epsilon	errH1_CL_1	errH1_ME_3	errH1_ME_5	
0.04	0.0619145	0.00108774	0.00023011	
0.065	0.102127	0.00480709	0.000742897	
0.1	0.163045	0.0203072	0.00322872	
0.15	0.265789	0.0641081	0.00525074	
0.25	0.490571	0.32949	0.0966719	


==> figures/erreurs_ME/err_4_loin.dat <==
epsilon	errH1_CL_1	errH1_ME_3	errH1_ME_5	
0.04	0.0443618	0.000715409	0.000249539	
0.065	0.0725763	0.00297682	0.00052858	
0.1	0.11454	0.0109287	0.00149463	
0.15	0.183539	0.0387096	0.0105974	
0.25	0.352961	0.201761	0.316275	


==> figures/erreurs_ME/err_4_tot.dat <==
epsilon	errH1_CL_1	errH1_ME_3	errH1_ME_5	errH1_MEN_3	errH1_MEN_5	
0.04	0.0476106	0.000790755	0.000360483	0.00114982	0.00052581	
0.065	0.0776397	0.00323693	0.000805191	0.00347235	0.000704522	
0.1	0.122015	0.0117987	0.00298742	0.0113146	0.00145439	
0.15	0.194162	0.0413291	0.0175311	0.0393385	0.0039575	
0.25	0.363585	0.208758	0.432548	0.205754	0.0426165	


==> figures/erreurs_ME/err_pi_loin.dat <==
epsilon	errH1_CL_1	errH1_ME_3	errH1_ME_5	
0.04	0.0569348	0.000947711	5.75916e-05	
0.065	0.0937194	0.00413207	9.22659e-05	
0.1	0.149197	0.0155466	0.000703513	
0.15	0.2423	0.0565613	0.00671664	
0.25	0.457523	0.296739	0.171274	


==> figures/erreurs_ME/err_pi_tot.dat <==
epsilon	errH1_CL_1	errH1_ME_3	errH1_ME_5	errH1_MEN_3	errH1_MEN_5	
0.04	0.0604735	0.00102238	0.00012599	0.00121742	0.000537227	
0.065	0.0993701	0.00442252	0.000356307	0.00444982	0.000706141	
0.1	0.157806	0.0165396	0.00282543	0.0162004	0.00141937	
0.15	0.255205	0.0597429	0.0144972	0.0585391	0.00462065	
0.25	0.474442	0.307878	0.215004	0.303954	0.0670229	


==> figures/stats_DA/stats_DA_2pi3.dat <==
ordrecvg	nbCL	deglogmax	nbCC	nbCCC
1	1	0	0	0
2	2	0	0	0
3	3	0	0	0
4	5	1	1	1
4.5	7	1	1	1
5	8	1	2	3
5.5	10	1	3	4
6	11	1	3	4
6.5	14	2	4	7
7	15	2	5	9
7.5	18	2	6	10
8	20	2	7	14
8.5	23	2	8	17
9	25	2	9	19
9.5	29	3	11	25
10	31	3	12	29

==> figures/stats_DA/stats_DA_2pi5.dat <==
ordrecvg	nbCL	deglogmax	nbCC	nbCCC
1	1	0	0	0
2	2	0	0	0
3	3	0	0	0
4	4	0	0	0
5	5	0	0	0
6	7	1	1	1
7	9	1	1	1
7.5	11	1	2	2
8	12	1	3	4
8.5	14	1	3	4
9	15	1	3	4
9.5	17	1	4	5
10	18	1	5	7

==> figures/stats_DA/stats_DA_3.dat <==
ordrecvg	nbCL	deglogmax	nbCC	nbCCC
1	1	0	0	0
2	2	0	0	0
2.0944	3	0	0	0
3	4	0	1	1
3.0944	5	0	1	1
3.14159	6	0	1	1
4	7	0	2	3
4.0944	8	0	2	3
4.14159	9	0	3	4
4.18879	10	0	3	4
5	11	0	4	7
5.0944	12	0	4	7
5.14159	13	0	4	7
5.18879	14	0	5	9
5.23599	15	0	5	9
6	16	0	6	13
6.0944	17	0	6	13
6.14159	19	1	7	14
6.18879	20	1	7	14
6.23599	21	1	8	17
6.28319	22	1	8	17
7	23	1	9	22
7.0944	24	1	9	22
7.14159	26	1	9	22
7.18879	28	1	10	24
7.23599	29	1	10	24
7.28319	30	1	11	28
7.33038	31	1	11	28
8	32	1	12	34
8.0944	33	1	12	34
8.14159	36	2	13	35
8.18879	38	2	13	35
8.23599	40	2	14	38
8.28319	41	2	14	38
8.33038	42	2	15	43
8.37758	43	2	15	43
9	44	2	16	50
9.0944	45	2	16	50
9.14159	48	2	16	50
9.18879	51	2	17	52
9.23599	53	2	17	52
9.28319	55	2	18	56
9.33038	56	2	18	56
9.37758	57	2	19	62
9.42478	58	2	19	62
10	59	2	20	70


==> figures/stats_DA/stats_DA_3pi2.dat <==
ordrecvg	nbCL	deglogmax	nbCC	nbCCC
1	1	0	0	0
1.33333	2	0	0	0
2	3	0	1	1
2.33333	4	0	2	3
2.66667	5	0	2	3
3	6	0	3	6
3.33333	7	0	3	6
3.66667	8	0	5	11
4	9	0	5	11
4.33333	10	0	7	18
4.66667	11	0	7	18
5	12	0	9	27
5.33333	13	0	9	27
5.66667	15	1	12	39
6	16	1	12	39
6.33333	18	1	15	54
6.66667	20	1	15	54
7	22	1	18	72
7.33333	24	1	18	72
7.66667	26	1	22	94
8	28	1	22	94
8.33333	30	1	26	120
8.66667	32	1	26	120
9	34	1	30	150
9.33333	36	1	30	150
9.66667	39	2	35	185
10	41	2	35	185



==> figures/stats_DA/stats_DA_4.dat <==
ordrecvg	nbCL	deglogmax	nbCC	nbCCC
1	1	0	0	0
1.5708	2	0	0	0
2	3	0	1	1
2.35619	4	0	1	1
2.5708	5	0	2	3
3	6	0	2	3
3.14159	7	0	2	3
3.35619	8	0	3	6
3.5708	9	0	3	6
3.92699	10	0	4	7
4	11	0	5	11
4.14159	12	0	5	11
4.35619	13	0	5	11
4.5708	14	0	6	13
4.71239	15	0	6	13
4.92699	16	0	7	18
5	17	0	7	18
5.14159	18	0	7	18
5.35619	19	0	8	21
5.49779	20	0	8	21
5.5708	21	0	9	27
5.71239	22	0	10	28
5.92699	23	0	10	28
6	24	0	11	32
6.14159	25	0	11	32
6.28319	26	0	11	32
6.35619	27	0	12	39
6.49779	28	0	13	41
6.5708	29	0	13	41
6.71239	30	0	13	41
6.92699	31	0	14	46
7	32	0	14	46
7.06858	33	0	14	46
7.14159	34	0	15	54
7.28319	35	0	16	57
7.35619	36	0	16	57
7.49779	37	0	16	57
7.5708	38	0	17	63
7.71239	39	0	18	64
7.85398	40	0	18	64
7.92699	41	0	19	73
8	42	0	20	77
8.06858	43	0	20	77
8.14159	44	0	20	77
8.28319	45	0	20	77
8.35619	46	0	21	84
8.49779	47	0	22	86
8.5708	48	0	22	86
8.63938	49	0	22	86
8.71239	50	0	23	96
8.85398	51	0	24	101
8.92699	52	0	24	101
9	53	0	24	101
9.06858	54	0	24	101
9.14159	55	0	25	109
9.28319	56	0	26	112
9.35619	57	0	26	112
9.42478	58	0	26	112
9.49779	59	0	27	123
9.5708	60	0	28	129
9.63938	62	1	29	130
9.71239	63	1	29	130
9.85398	64	1	29	130
9.92699	65	1	30	139
10	66	1	31	143



==> figures/stats_DA/stats_DA_4pi3.dat <==
ordrecvg	nbCL	deglogmax	nbCC	nbCCC
1	1	0	0	0
1.5	2	0	0	0
2	3	0	1	1
2.25	4	0	1	1
2.5	5	0	2	3
3	6	0	2	3
3.25	8	1	3	6
3.5	9	1	3	6
3.75	10	1	4	7
4	11	1	5	11
4.25	13	1	5	11
4.5	14	1	6	13
4.75	16	1	7	18
5	17	1	7	18
5.25	19	1	8	21
5.5	21	1	9	27
5.75	23	1	10	28
6	24	1	11	32
6.25	27	2	12	39
6.5	29	2	13	41
6.75	31	2	14	46
7	33	2	15	54
7.25	36	2	16	57
7.5	38	2	17	63
7.75	41	2	19	73
8	43	2	20	77
8.25	46	2	21	84
8.5	49	2	23	96
8.75	52	2	24	101
9	54	2	25	109
9.25	58	3	27	123
9.5	61	3	28	129
9.75	64	3	30	139
10	67	3	32	155



==> figures/stats_DA/stats_DA_5.dat <==
ordrecvg	nbCL	deglogmax	nbCC	nbCCC
1	1	0	0	0
1.25664	2	0	0	0
1.88496	3	0	1	1
2	4	0	2	3
2.25664	5	0	2	3
2.51327	6	0	2	3
2.88496	7	0	3	6
3	8	0	3	6
3.14159	9	0	3	6
3.25664	10	0	4	10
3.51327	11	0	5	11
3.76991	12	0	5	11
3.88496	13	0	6	16
4	14	0	7	18
4.14159	15	0	7	18
4.25664	16	0	7	18
4.39823	17	0	7	18
4.51327	18	0	8	24
4.76991	19	0	9	27
4.88496	20	0	9	27
5	21	0	9	27
5.02655	22	0	9	27
5.14159	23	0	10	34
5.25664	24	0	11	38
5.39823	25	0	12	39
5.51327	26	0	12	39
5.65487	27	0	12	39
5.76991	28	0	13	47
5.88496	29	0	14	52
6	30	0	15	54
6.02655	31	0	15	54
6.14159	32	0	15	54
6.25664	33	0	15	54
6.28319	34	0	15	54
6.39823	35	0	16	63
6.51327	36	0	17	69
6.65487	37	0	18	72
6.76991	38	0	18	72
6.88496	39	0	18	72
6.9115	40	0	18	72
7	41	0	19	82
7.02655	42	0	19	82
7.14159	43	0	20	89
7.25664	44	0	21	93
7.28319	45	0	22	94
7.39823	46	0	22	94
7.51327	47	0	22	94
7.53982	48	0	22	94
7.65487	49	0	23	105
7.76991	50	0	24	113
7.88496	51	0	25	118
7.9115	52	0	26	120
8	53	0	26	120
8.02655	54	0	26	120
8.14159	55	0	26	120
8.16814	56	0	26	120
8.25664	57	0	27	132
8.28319	58	0	27	132
8.39823	59	0	28	141
8.51327	60	0	29	147
8.53982	62	1	30	150
8.65487	63	1	30	150
8.76991	64	1	30	150
8.79646	65	1	30	150
8.88496	66	1	31	163
8.9115	67	1	31	163
9	68	1	32	173
9.02655	69	1	32	173
9.14159	70	1	33	180
9.16814	72	1	34	184
9.25664	73	1	34	184
9.28319	75	1	35	185
9.39823	76	1	35	185
9.42478	77	1	35	185
9.51327	78	1	36	199
9.53982	80	1	36	199
9.65487	81	1	37	210
9.76991	82	1	38	218
9.79646	84	1	39	223
9.88496	85	1	39	223
9.9115	87	1	40	225
10	88	1	40	225



==> figures/stats_DA/stats_DA_6.dat <==
ordrecvg	nbCL	deglogmax	nbCC	nbCCC
1	1	0	0	0
1.0472	2	0	0	0
1.5708	3	0	1	1
2	4	0	2	3
2.0472	5	0	2	3
2.0944	6	0	2	3
2.5708	7	0	3	6
2.61799	8	0	3	6
3	9	0	4	10
3.0472	10	0	4	10
3.0944	11	0	5	11
3.14159	12	0	5	11
3.5708	13	0	6	16
3.61799	14	0	7	18
3.66519	15	0	7	18
4	16	0	8	24
4.0472	17	0	8	24
4.0944	18	0	8	24
4.14159	19	0	9	27
4.18879	20	0	9	27
4.5708	21	0	10	34
4.61799	22	0	10	34
4.66519	23	0	11	38
4.71239	24	0	11	38
5	25	0	12	46
5.0472	26	0	12	46
5.0944	28	1	13	47
5.14159	29	1	13	47
5.18879	30	1	14	52
5.23599	31	1	14	52
5.5708	32	1	15	61
5.61799	34	1	16	63
5.66519	35	1	16	63
5.71239	36	1	17	69
5.75959	37	1	17	69
6	38	1	18	79
6.0472	39	1	18	79
6.0944	41	1	18	79
6.14159	43	1	19	82
6.18879	44	1	19	82
6.23599	45	1	20	89
6.28319	46	1	20	89
6.5708	47	1	21	100
6.61799	49	1	21	100
6.66519	51	1	22	104
6.71239	52	1	22	104
6.75959	53	1	23	112
6.80678	54	1	23	112
7	55	1	24	124
7.0472	56	1	24	124
7.0944	58	1	25	125
7.14159	60	1	25	125
7.18879	62	1	26	130
7.23599	63	1	26	130
7.28319	64	1	27	139
7.33038	65	1	27	139
7.5708	66	1	28	152
7.61799	69	2	29	154
7.66519	71	2	29	154
7.71239	73	2	30	160
7.75959	74	2	30	160
7.80678	75	2	31	170
7.85398	76	2	31	170
8	77	2	32	184
8.0472	78	2	32	184
8.0944	80	2	32	184
8.14159	83	2	33	187
8.18879	85	2	33	187
8.23599	87	2	34	194
8.28319	88	2	34	194
8.33038	89	2	35	205
8.37758	90	2	35	205
8.5708	91	2	36	220
8.61799	94	2	36	220
8.66519	97	2	37	224
8.71239	99	2	37	224
8.75959	101	2	38	232
8.80678	102	2	38	232
8.85398	103	2	39	244
8.90118	104	2	39	244
9	105	2	40	260
9.0472	106	2	40	260
9.0944	109	2	41	261
9.14159	112	2	41	261
9.18879	115	2	42	266
9.23599	117	2	42	266
9.28319	119	2	43	275
9.33038	120	2	43	275
9.37758	121	2	44	288
9.42478	122	2	44	288
9.5708	123	2	45	305
9.61799	127	3	46	307
9.66519	130	3	46	307
9.71239	133	3	47	313
9.75959	135	3	47	313
9.80678	137	3	48	323
9.85398	138	3	48	323
9.90118	139	3	49	337
9.94838	140	3	49	337
10	141	3	50	355

==> figures/stats_DA/stats_DA_pi.dat <==
ordrecvg	nbCL	deglogmax	nbCC	nbCCC
1	1	0	0	0
2	2	0	0	0
3	4	1	1	1
4	7	2	2	3
5	11	3	4	7
6	16	4	6	13
7	22	5	9	22
8	29	6	12	34
9	37	7	16	50
10	46	8	20	70

==> figures/stats_DA/stats_DA_pi2.dat <==
ordrecvg	nbCL	deglogmax	nbCC	nbCCC
1	1	0	0	0
2	2	0	0	0
3	3	0	0	0
4	4	0	0	0
5	5	0	1	1
6	6	0	1	1
7	7	0	3	4
8	8	0	3	4
9	10	1	6	10
10	12	1	6	10
